A new determination of the primordial helium abundance using the analyses of HII region spectra from SDSS

The precision measurement of the primordial helium abundance $Y_p$ is a powerful probe of the early Universe. The most common way to determine $Y_p$ is analyses of observations of metal-poor \HII regions found in blue compact dwarf galaxies. We present the spectroscopic sample of 100 \HII regions collected from the Sloan Digital Sky Survey. The final analysed sample consists of our sample and HeBCD database from Izotov et al. 2007. We use a self-consistent procedure to determine physical conditions, current helium abundances, and metallicities of the \HII regions. From a regression to zero metallicity, we have obtained $Y_p = 0.2462 \pm 0.0022$ which is one of the most stringent constraints obtained with such methods up to date and is in a good agreement with the Planck result $Y_{\rm p}^{\it {Planck}} = 0.2471 \pm 0.0003$. Using the determined value of $Y_p$ and the primordial deuterium abundance taken from Particle Data Group (Zyla et al. 2020) we put a constraint on the effective number of neutrino species $N_{\rm eff} = 2.95 \pm 0.16$ which is consistent with the Planck one $N_{\rm eff} = 2.99 \pm 0.17$. Further increase of statistics potentially allows us to achieve Planck accuracy, which in turn will become a powerful tool for studying the self-consistency of the Standard Cosmological Model and/or physics beyond.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Primordial Helium_v2/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
